Automated Test Generation for REST APIs: No Time to Rest Yet

Modern web services routinely provide REST APIs for clients to access their functionality. These APIs present unique challenges and opportunities for automated testing, driving the recent development of many techniques and tools that generate test cases for API endpoints using various strategies. Understanding how these techniques compare to one another is difficult, as they have been evaluated on different benchmarks and using different metrics. To fill this gap, we performed an empirical study aimed to understand the landscape in automated testing of REST APIs and guide future research in this area. We first identified, through a systematic selection process, a set of 10 state-of-the-art REST API testing tools that included tools developed by both researchers and practitioners. We then applied these tools to a benchmark of 20 real-world open-source RESTful services and analyzed their performance in terms of code coverage achieved and unique failures triggered. This analysis allowed us to identify strengths, weaknesses, and limitations of the tools considered and of their underlying strategies, as well as implications of our findings for future research in this area.

==> scrap.txt <==
\myeongsoo{move to website}
\subsection{Usability of the Tools}
\label{sec:ease-of-use-result}

Ease of use is a key factor related to a tool's applicability in practice.  In
this section, we discuss the tools' usability in terms of three types of manual
effort required for tool setup.\footnote{In using some of the tools, we ran
  into issues, which we reported to the respective tool developers. These issues
  involved problems such as unexpected tool termination, failure in parsing
  OpenAPI specification, Java constant-pool issue for the generated test cases,
  etc. We reported ten such issues in total, of which three were fixed by the
  tool developers.}

%Ease of use is an important feature for developers and researchers when they select a tool. To measure the usability, user study is a common proxy to measure the ease-of-use. However, it is not valuable yet to conduct the user study because many tools are just a prototype and not mature enough. As an example, we found 8 bugs while running the testing tools for the RESTful web services in our benchmark. The 8 bugs consist of 5 non-overlapping bugs:

\paragraph{Input Values} The tool needs example values manually provided in the
OpenAPI specification for input generation. Among the tools, Dredd requires
example input values in the OpenAPI specification. For the experiment, we
manually modified the OpenAPI specification of the web services by adding input
examples (used by Dredd and optionally by other tools). We note that all the
tools that perform dictionary-based or example-based parameter value generation
can benefit from additional input values (e.g., domain-specific values) provided
by the user. However, tools other than Dredd can also be used without the effort
of providing additional input values (e.g., using their default dictionaries or
example values).
%% \saurabh{how many examples did we create? How long did it take?}

\paragraph{Additional Specifications} The tool requires additional specification
over what is available in OpenAPI specifications. In particular, RESTest
accounts for inter-parameter dependencies~\cite{martin2019catalogue} and adopts
a constraint-solving-based strategy to produce tests that follow the
dependencies.  We studied the parameters of each API endpoint for the web
services, and provided such dependencies (if any) in the OpenAPI specification
(in the domain-specific language supported by the tool). %% \saurabh{Provide
  %% information about the additional spec created. How long did it take?}

\paragraph{Code for Test Harness} The tool requires extra code for test harness.
Specifically, EvoMasterWB requires non-trivial manual effort to write drivers that
handle starting, stopping, and resetting the web service, the configuration of
the database, etc. For our study, we obtained the drivers for the 10 web
services from EvoMasterWB's authors~\cite{emb}. for other 10 web services we obtained, however, needed writing a
driver requires understanding the behavior of the web service.

%% \squishlist
%%     \item \textbf{Input Values}: The tool needs example values manually provided
%%       in the OpenAPI specification for input generation.

%%     \item \textbf{Additional Specifications}: The tool requires
%%       additional specifications in the form of inter-parameter dependency~\cite{martin2019catalogue}
%%       manually provided in the OpenAPI specification.

%%     \item \textbf{Code for Test Harness}: The tool requires extra code for test harness; e.g., it requires a driver class that controls how to start, stop, and reset the server during testing.
%% \squishend


%% \begin{table}[t]
%% \centering \footnotesize
%% \caption{Usability of REST API testing tools (IV: Input Value; AS: Additional Specification; CTH: Code for Test Harness).}
%% \vspace*{-5pt}
%% \label{ease-of-use-table}
%% \begin{threeparttable}
%% \begin{tabular}{|c|p{0.35in}|c|c|c|p{1.05in}|} \hline
%% \textbf{Name} & \multicolumn{1}{|c|}{\textbf{Version}} & \textbf{IV} & \textbf{AS} & \textbf{CTH} &
%% \multicolumn{1}{|c|}{\textbf{Reported Errors}}\\ \hline \hline
%% Dredd & v14.0.0 & YES & NO & NO & No Timeout (n) \\ \hline
%% EvoMaster & Commit 721fdd$\star$ & NO & NO & YES & Unexpected Termination (s)\\ \hline
%% RESTest & v0.1.0 & NO & YES & NO & Sub-property Issue (r), JVM Constant Pool Issue (n)\\ \hline
%% RESTler & v7.3.0 & NO & NO & NO & -\\ \hline
%% RestTestGen & v2.0.0 & NO & NO & NO & Sub-property Issue (r), Heap Memory Issue (r)\\ \hline
%% Schemathesis & v3.6.3 & NO & NO & NO & -\\ \hline
%% Tcases & v3.6.0 & NO & NO & NO & JVM Constant Pool Issue (s), No Timeout (s)\\ \hline
%%\end{tabular}
%%\begin{tablenotes}
%%\item[$\star$]We used a committed version, as the authors of EvoMaster recently fixed a bug we reported, and there is currently no released version including the bug fix.
%%\end{tablenotes}
%%\end{threeparttable}
%%\vspace*{-15pt}
%% \end{table}

%% In total, we found eight bugs when applying the tools to test the 10 web services used in our benchmark. 

%% We categorized them into five types as shown below.

%% \squishlist
%%     \item \textbf{No Timeout}: The tool does not specify a timeout value when executing a request 
%%     to test an API endpoint. This can result in non-termination of testing.
%% 
%%     \item \textbf{Unexpected Termination}: The tool terminates unexpectedly without showing a 
%%     specific error message.
%% 
%%     \item \textbf{Sub-property Issue}: The tool fails to correctly parse the OpenAPI specification 
%%     due to a sub-property issue, i.e., a resource object A defines another object B as its property, 
%%     while B also defines A as its property.
%% 
%%     \item \textbf{JVM Constant Pool Issue}: The tool performs JUnit-based testing, and produces a 
%%     test method whose execution leads to a large number of constants (numbers, strings, etc.) created %% 
%%     which exceeds the size of JVM's constant pool.
%% 
%%     \item \textbf{Heap Memory Issue}: The tool uses up the heap memory space (which we set as 256MB) 
%%     during testing.
%%     
%% \squishend

%% In Table~\ref{ease-of-use-table}, we present for each tool its name (Column~1),
%% version (Column~2), whether it requires the three types of manual effort for
%% setup (Columns~3--5), and the bugs we found when using the tool (Column~6); we
%% have reported these bugs to the tool developers.  In Column~6, we use
%% \textit{(n)} to denote that the developer has not responded to our bug report;
%% \textit{(r)} to denote the developer has responded but not fixed the bug; and
%% \textit{(s)} to denote the bug has been fixed (and we used the bug-fixed
%% versions of the tools for experiment).

%marked each bug as three characters: n, s, and r. n means the developers did not respond to us yet. s means the problem has been solved by the developers. r means we got the response and the problem will be solved. Each n and r can be solved by CS and DCR. IV, AS, ISK, CS, and DCR are five usability standards that we found while solving the un-resolved errors and manual setting-up efforts. Although they are automated REST API testing tools, the result shows that every tool needs some manual effort except RESTler, Schemathesis, and Tcases. 

%% As the table shows, we found some issues with all tools except Schemathesis and
%% RESTler.

%% Three of the tools---Dredd, EvoMaster, and RESTest---require some
%% manual effort for setup. Specifically, Dredd requires example input values in
%% the OpenAPI specification; for the experiment, we manually modified the OpenAPI
%% specification of the web services by adding input examples (used by Dredd and
%% optionally by other tools). \saurabh{how many examples did we create? How long
%%   did it take?}  RESTest accounts for inter-parameter dependencies and adopts a
%% constraint-solving-based strategy to produce tests that follow the dependencies.
%% We studied the parameters of each API endpoint for the web services, and
%% provided such dependencies (if any) in the OpenAPI specification (in the
%% domain-specific language supported by the tool). \saurabh{Provide information
%%   about the additional spec created. How long did it take?} Finally, EvoMaster
%% requires non-trivial manual effort to write drivers that handle starting,
%% stopping, and resetting the web service, the configuration of the database,
%% etc. For our study, we obtained the drivers for the 10 web services from
%% EvoMaster's authors~\cite{emb}. In general, however, writing a driver requires
%% understanding the behavior of the web service.

%% \begin{tcolorbox}
%% Dredd, EvoMaster, and RESTest are three tools that require extra manual effort
%% for REST API testing. We encountered issues with all tools except RESTler and Schemathesis when
%% we started to use them (many of the reported issues have been fixed at our experiment time).
%% \end{tcolorbox}

